Controlling magnetism through Ising superconductivity in magnetic van der Waals heterostructures

Van der Waals heterostructures have risen as a tunable platform to combine different electronic orders, due to the flexibility in stacking different materials with competing symmetry broken states. Among them, van der Waals ferromagnets such as CrI3 and superconductors as NbSe2 provide a natural platform to engineer novel phenomena at ferromagnet-superconductor interfaces. In particular, NbSe2 is well known for hosting strong spin-orbit coupling effects that influence the properties of the superconducting state. Here we put forward a ferromagnet/NbSe2/ferromagnet heterostructure where the interplay between Ising superconductivity in NbSe2 and magnetism controls the magnetic alignment of the heterostructure. In particular, we show that the interplay between spin-orbit coupling and superconductivity allows controlling magnetic states in van der Waals materials. Our results show how hybrid van der Waals ferromagnet/superconductor heterostructure can be used as a tunable materials platform for superconducting spin-orbitronics.

==> FE-SC-FE vdW heterostructure_final/letter2editor.txt <==
Dear Editor,

we are resubmitting our manuscript "Controlling magnetism through Ising superconductivity in magnetic van der Waals heterostructures" for publication in Physical Review B.

In our revised version, we have addressed all the comments and suggestions of the Referees, modifying our manuscript accordingly. In particular, the referees find "the results to be solid" (First Referee), "The paper
addresses a timely topic on Ising superconductivity" (Second Referee) and " The paper is
interesting" (Third Referee). Motivated by the Referee's comments, we have added additional discussion to our manuscript, and also clarified a variety of suggestions brought up by the Referees.

Our results show how hybrid van der Waals ferromagnet/superconductor heterostructure can be used as a tunable materials platform for superconducting spin-orbitronics. These results put forward a mechanism of interest for the wide communities of van der Waals materials, spintronics and superconductivity. Given all the point above, we hope you consider our manuscript suitable for publication in Physical Review B.

Yours sincerely,
Faluke Aikebaier, Tero T. Heikkilä and Jose Lado


==> FE-SC-FE vdW heterostructure_final/letter2editor_new.txt <==
Dear Editor,

We are resubmitting our manuscript "Controlling magnetism through Ising superconductivity in magnetic van der Waals heterostructures" for publication in Physical Review B.

We thank the referees for recommending our work to Physical Review B.  We have addressed all the comments and suggestions of the Referees in the paper, and clarified the questions in the response. Given the positive recommendation of the Referees and the changes included in our manuscript, we hope you consider our manuscript suitable for publication in Physical Review B.

Yours sincerely,
Faluke Aikebaier, Tero T. Heikkilä and Jose Lado


==> FE-SC-FE vdW heterostructure_final/letter2editor_old.txt <==
Dear Editor,

we are submitting our manuscript "Controlling magnetism through Ising superconductivity in magnetic van der Waals heterostructures" for consideration in Physical Review B.

Van der Waals heterostructures have risen as a tunable platform to combine different electronic orders, due to the flexibility in stacking different materials with competing symmetry broken states. In particular, NbSe2 is well known for hosting strong spin-orbit coupling effects that influence the properties of the superconducting state. Here we put forward a ferromagnet/NbSe2/ferromagnet heterostructure where the interplay between Ising superconductivity and magnetism controls the magnetic alignment of the heterostructure. In particular, we show that the interplay between spin-orbit coupling and superconductivity allows controlling magnetic states in van der Waals materials. 

Our results show how hybrid van der Waals ferromagnet/superconductor heterostructure can be used as a tunable materials platform for superconducting spin-orbitronics. In particular, our results put forward a mechanism of interest for the wide communities of van der Waals materials, spintronics and superconductivity. Given all the point above, we hope you consider our manuscript suitable for publication in Physical Review B.

Yours sincerely,
Faluke Aikebaier, Tero T. Heikkilä and Jose Lado


==> FE-SC-FE vdW heterostructure_final/referees.txt <==
Oleg Yazyev
Johannes Lischner
Miguel M. Ugeda
Annica Black-Schaffer
Efren Navarro-Moratalla
Katharina J. Franke
Marco Gibertini


==> FE-SC-FE vdW heterostructure_final/response.txt <==
Response
---------------------------------------------------------------------

----------------------------------------------------------------------
Report of the First Referee -- BJ14193/Aikebaier
----------------------------------------------------------------------

The authors report in their paper the possibility to control the ferromagnetic coupling in FM/ISC/FM heterostructures by tuning the temperature below the SC critical one, showing that the system will favor a different magnetic alignment due to the anisotropic spin susceptibility. Overall, I find the results to be solid. However, the  analysis of the actual physical properties of the systems under analysis is lacking. The authors should account the existing experimental results for the materials physical limitations. In particular: 

The authors present in eq. 8 the critical exchange field for the breaking of the superconductive state, suggesting that a first or second order transition might appear depending on the azimuthal angle θ. However, when the angle is zero, as it is expected for CrI3 below its Curie temperature (45 K), this exchange critical current is expected to be much smaller than the exchange field predicted for a CrI3 monolayer (∼2 meV)[1]. Indeed, the critical temperature of NbSe2 monolayer is 1 K[2]. Therefore, the superconductive transition seems to disappear and the physics behind the computations would remain purely theoretical. The authors should thus provide better insights on the physical limitations of similar FM/ISC/FM heterostructures. 
------------------------------
OUR RESPONSE:

We thank the referee for bringing this point. The critical field of a monolayer NbSe2 encompasses two cases that we summarize below.

In the case of the exchange field in the monolayer NbSe2 induced by an external magnetic field, if the external field is perpendicular to the plane, the superconductivity is destroyed at a Pauli paramagnetic limit. If the external field is in-plane, a second order phase transition takes place at a critical field much larger than the Pauli paramagnetic limit.

In the case of the exchange field in the monolayer NbSe2 induced by a ferromagnetic insulator (FI), indeed, there could be some FI which induces a very weak exchange field that does not reach the Pauli paramagnetic limit. On the other hand, there could also be some other FI which could induce a large exchange field that much beyond the Pauli paramagnetic limit. If such a FI comes with strong out-of-plane anisotropy, so that the induced exchange field is always out-of-plane, the monolayer NbSe2 will remains in the normal state. 

In particular, in Sec.III we summarize the some basic properties of monolayer NbSe2, which are useful for the rest of the discussion. Our focus is not the type of the FI, nor the strength of the ferromagnetic exchange of the FI. Rather, we consider a situation that the FI induces an effective exchange field in the monolayer NbSe2, and study the magnetic coupling caused by the presence of strong Ising SOC. Hence, our choice for the FI is open. CrI3 could be one candidate, but other FI like CrBr3, or some other to be discovered FI could also be potential candidate for the structure we are considering. 
------------------------------

The physics of the known vdW insulator ferromagnets like CrI3 is tainted by a plethora of low energy excitations, as expected for a highly correlated system[1,3,4,5]. Since the authors develop a low energy model of the heterostructure, they should also account for the presence of similar collective modes, providing some insight on their influence on the theoretical results reported in their work.
------------------------------
OUR RESPONSE:
In this paper, we consider the net effect brought by the ferromagnetic insulator to the Ising superconductor is the induced exchange field in the monolayer NbSe2. The induced exchange field is described by the exchange field \vec J in Eq.(3). To the best of our knowledge, the correlation effects in the ferromagnetic insulators in such structures will not affect the induced exchange field in the superconductor. Hence it will not influence the theoretical results reported in our work. 

JL: short digression about magnons, say that we added a discussion to the paper and and that we included those citations
------------------------------

[1] https://doi.org/10.1103/PhysRevX.8.041028 

[2] https://doi.org/10.1038/s41467-017-00427-5 

[3] https://doi.org/10.1088/2053-1583/aba88f 

[4] https://doi.org/10.1038/s41467-018-07547-6 

[5] https://doi.org/10.21203/rs.3.rs-732107/v1

----------------------------------------------------------------------
Report of the Second Referee -- BJ14193/Aikebaier
----------------------------------------------------------------------

This paper discusses the effect of Ising superconductivity on the magnetic anisotropy of a ferromagnetic thin film placed next to the superconductor. The authors study a system composed of a single layer transition metal dichalcogenide (TMD) and ferromagnetic layers (e.g. CrI3). They find that the magnetization of the ferromagnetic layer(s) points along the film normal when the TMD becomes superconducting. The paper addresses a timely topic on Ising superconductivity. The results may be of interest to those in the field. However, I find the paper very difficult to read. Unless the authors improve the writing of the paper, I cannot recommend publication of this paper. 

First, there are many parameters that are not defined. The spin susceptibility (chi_s) suddenly appears in Eq. (7); there is no reference to the Appendix. Since this is an important parameter, I think the authors need to add more description when it first appears. The expression for chi_n is also missing. f_s and f_n appear in page 3 without any introduction. What is f_sn^h in Fig. 3(a)? What is T* in page 5? 
------------------------------
OUR RESPONSE:
We thank the referee for mentioning those points. We have now clarified those definitions raised in our text.
JL: lets try to make it more clear in the text

1) The spin susceptibility is indeed an important quantity in our paper. It appeared in Eq.(7) first, we now added related description and citation where it first appears, including Ref.(40) which leads to the definition of the spin susceptibility and related derivation in Appendix C. 
2) \chi_n first appear in Eq.(8), and the expression for \chi_n is given afterwards. Now we added more description after the expression.
3) We now introduced f_s and f_n with proper introduction before the expression for f_sn.
4) We now added the definition of f_sn^h in page 3. 
5) We now added the definition of T^* in page 5 where it first appears.
------------------------------

The captions to the figures contain too little information. What are the red and blue lines in Fig. 2(c)? Where is Hp in Fig. 3(a)? What does “with SOC“ mean in Fig. 3(c)? Does it mean lambda_soc is non-zero? If so, the number should be listed. What is exchange field 
strength “h” in Fig. 3(d)? 
------------------------------
OUR RESPONSE:
We thank the referee for this point, we have now included further information in the cpations of our figures. Below
we summarize the changes we included

1) We now added the related descriptions in the caption in Fig.2(c).
2) Fig.3(a) is plotted for an exchange field J=0.5H_p. The Y axis f_sn^h a^2 \Delta_0 is proportional J^2, namely, proportional to (0.5H_p)^2. 
3) The phrase "with SOC" means lambda_soc nonzero. We now added the modification by listing the values of lambda_soc.
4) As we have introduced in the text after Eq.(4), J is the exchange field strength “h”. The x axis of Fig. 3(d) is the exchange field strength. 
------------------------------

Since there are many parameters introduced throughout the paper, it is difficult to understand what parameters are varied and what parameters are fixed in the calculations, which are plotted in the figures. Can the authors specify the values of the parameters in the captions so that the readers can understand the condition? 
--------------------------------
OUR RESPONSE:
Fig.3:
(a) We added the fixed parameter \lambda_{soc} to the caption. 
(b) We added the fixed parameter J to the caption.
(c) We added the fixed parameter T and varying parameter J to the caption.
(d) We added the fixed parameter \lambda_{soc} to the caption. 
Fig.4: The varying parameters are the temperature T and the applied field H. The anisotropy constants are different for four panels as they are already indicated. The other parameters chi_s and J are the scales of the anisotropy constants. The choice of K_1 and K_2 are already written in the caption.  
--------------------------------

One of the main findings of the paper is the interlayer coupling term introduced in page 4, delta f_sn = - 1/2 chi_s J^2 (sin theta_1 + sin theta_2)^2. This term enters the magnetic free energy (Eq. (12)) and causes the superconducting state dependent magnetic hysteresis, as shown in Fig. 4. How did the authors arrive at this expression? 
--------------------------------
OUR RESPONSE:
In the case of a superconductor sandwiched between two ferromagnetic insulators, the vector of induced exchange field in Eq.(3) can be written as \vec{J}=J(sin\theta_1\cos\psi_1+sin\theta_2\cos\psi_2, sin\theta_1\sin\psi_1+sin\theta_2\sin\psi_2, cos\theta_1+\cos\theta_2). As the strength of the induced field J is determined unique, but the direction is determined by the coupling between two ferromagnetic layer. Diagonalizing the Hamiltonian yields the term containing (sin theta_1 + sin theta_2)^2. 
--------------------------------

What value of lambda_soc is used in Fig. 4? Since the chi_s highly depends on lambda_soc, shouldn’t its size matter? 
--------------------------------
OUR RESPONSE:
The set of value lambda_soc=20\Delta_0 is used in Fig.4. However, since \chi_s has similar temperature dependence, the effects shown in Fig.4 is generic and independent of lambda_soc. What is more important is the choice of K_1 and K_2. For lambda_soc=20\Delta_0, K_1=2K_2. We have added related description where we first refered to Fig.4.
-------------------------------

From the information provided in the Appendix, lambda_soc is fixed once the band parameters are given. Why then is lambda_soc varied in the plots? 
--------------------------------
OUR RESPONSE:
As we have shown in Eq.(A4), \lambda_{soc} depends on two tight-binding parameter t_0 and \phi_0. The tight-binding parameters are fitted first in the absence of SOC, and the splitting between energy bands are fitted by tuning phi_0. In the main text, the scale of the splitting is controlled by changing \lambda_{soc} by choosing different \phi_0. 
--------------------------------

I don’t quite understand how Eq. (3) is obtained. Can the authors provide a reference?
--------------------------------
OUR RESPONSE:
We added related references in the main text.
JL: add a short explanation in the response
---------------------------------

----------------------------------------------------------------------
Report of the Third Referee -- BJ14193/Aikebaier
----------------------------------------------------------------------

The authors studied the interplay between Ising superconductivity in NbSe2 and magnetism in CrI3 of a CrI3/NbSe2/CrI3 heterostructure, and proposed to control the magnetic alignment in CrI3 layers. The paper is interesting to some extent and can be considered for publication in PRB, if the following questions are addressed properly: 

1) In practice, the anisotropic energy of CrI3 is strong, and the proximity effect stemming from the interlayer van der Waals interaction is weak in general. Therefore, the authors should discuss whether their scheme works with experimentally feasible parameters. 
------------------------
OUR RESPONSE: 
The anisotropy energy of CrI3 or other monolayer ferromangets can be engineered by various means. So that the relation K_eff<\chi_s J^2/2 holds. Short comments are given after Eq.(10) with related references.
JL: mention the references explicitly here, and summarize what they found, for example
https://www.science.org/doi/10.1126/sciadv.abb9379
-----------------------

2) The authors claim to control the magnetism in the ferromagnetic layer, however, via tuning the temperature in the scheme (Fig1). Temperature is not a good control parameter for practical applications. So are there any other practical controlling parameters? In addition, one can easily control the magnetism in the magnets via applying an external magnetic field, so what is the advantage of the present scheme. In my opinion, this work is a theoretical investigation of the interplay between magnetism and superconductivity. 
------------------
OUR RESPONSE:
Indeed, one can also control the magnetism by applying an external magnetic field. By increasing the external field, the induced exchange field J is larger so that the relation K_eff<\chi_s J^2/2 is also achieved. However, the spin susceptibility \chi_s plays a less active role in such a scheme. Our aim is to study the interplay between magnetism and superconductivity. The coupling between two ferromagnetic layers is achieved through \chi_s. The advantage of the our present scheme is to make use of the unique temperature dependence of \chi_s to control the magnetic alignment of the system. 
------------------

3) The correction to the anisotropic energy in the magnet is contributed from the Ising superconductivity (third term in Eq. (11)). The key point here is the strong Ising spin-orbital coupling in the middle layer. I think this scheme also works for other types of 
materials whenever they have a strong spin-orbital coupling, such as monolayer semiconductor MoS2. If so, the authors would generalize their scheme greatly. I would like the authors to comment on this point. 
--------------------------
OUR RESPONSE:
For the generalization of our scheme is depends heavily on whether the spin susceptibility is anisotropic. This is indeed determined by the strong Ising spin-orbit coupling in the middle layer. Ising superconductivity is also found in monolayer gated MoS2. Therefore, as we have concluded in the main text, the phenomenology we presented can be generalized other monolayer Ising superconductors. We would like to note however that MoS2 is not a superconductor,
and reaching a superconducting state requires adding substantial electronic doping.
--------------------------

4) The spin-orbital coupling is only prominent around K points, therefore, is it more convenient via adopting a k.p Hamiltonian around these points? 
--------------------------
OUR RESPONSE:
We have considered k.p model when solving the spin susceptibility at zero temperature in Eq.(C5). However, the momentum dependence of the integrand is rather complicated. Although the k.p model works for solving Eq.(C5) for weak SOC, the integrand requires more information for materials with strong Ising SOC as in our case. A fully numerical treatment is performed for solving Eq.(C5). 

JL: add that with the TB we capture the effects of any type of electronic warping
-------------------------

5) Since the authors consider a van de Waals heterostructure here, which has a lattice mismatch, and moire patterns usually forms (Phys. Rev. Appl. 12, 024031 (2019)). I would like the author to comment on this effect on their results.
------------------------
OUR RESPONSE:
The moire patterns affect the band strucure of the middle layer. Especially the splitting around the K points. Hence, the moire patterns may affect the magnetic alignment of the structure we are considering. However, this effect could be complicated, in terms of interlayer coupling and moiré periodicity. We addressed such issues in the manuscript. 

JL: say again here what we stated about it in the manuscript

Add citations (aim at 10-15)
------------------------

==> FE-SC-FE vdW heterostructure_final/response/response.txt <==
Response
---------------------------------------------------------------------

----------------------------------------------------------------------
Report of the First Referee -- BJ14193/Aikebaier
----------------------------------------------------------------------

The authors report in their paper the possibility to control the ferromagnetic coupling in FM/ISC/FM heterostructures by tuning the temperature below the SC critical one, showing that the system will favor a different magnetic alignment due to the anisotropic spin susceptibility. Overall, I find the results to be solid. However, the  analysis of the actual physical properties of the systems under analysis is lacking. The authors should account the existing experimental results for the materials physical limitations. In particular: 

The authors present in eq. 8 the critical exchange field for the breaking of the superconductive state, suggesting that a first or second order transition might appear depending on the azimuthal angle θ. However, when the angle is zero, as it is expected for CrI3 below its Curie temperature (45 K), this exchange critical current is expected to be much smaller than the exchange field predicted for a CrI3 monolayer (∼2 meV)[1]. Indeed, the critical temperature of NbSe2 monolayer is 1 K[2]. Therefore, the superconductive transition seems to disappear and the physics behind the computations would remain purely theoretical. The authors should thus provide better insights on the physical limitations of similar FM/ISC/FM heterostructures. 
------------------------------
OUR RESPONSE:

We thank the referee for bringing this point. The critical field of a monolayer NbSe2 encompasses two cases that we summarize below.

In the case of the exchange field in the monolayer NbSe2 induced by an external magnetic field, if the external field is perpendicular to the plane, the superconductivity is destroyed at a Pauli paramagnetic limit. If the external field is in-plane, a second order phase transition takes place at a critical field much larger than the Pauli paramagnetic limit.

In the case of the exchange field in the monolayer NbSe2 induced by a ferromagnetic insulator (FI), indeed, there could be some FI which induces a very weak exchange field that does not reach the Pauli paramagnetic limit. On the other hand, there could also be some other FI which could induce a large exchange field that much beyond the Pauli paramagnetic limit. If such a FI comes with strong out-of-plane anisotropy, so that the induced exchange field is always out-of-plane, the monolayer NbSe2 will remains in the normal state. 

In particular, in Sec.III we summarize the some basic properties of monolayer NbSe2, which are useful for the rest of the discussion. Our focus is not the type of the FI, nor the strength of the ferromagnetic exchange of the FI. Rather, we consider a situation that the FI induces an effective exchange field in the monolayer NbSe2, and study the magnetic coupling caused by the presence of strong Ising SOC. Hence, our choice for the FI is open. CrI3 could be one candidate, but other FI like CrBr3, or some other to be discovered FI could also be potential candidate for the structure we are considering. 
------------------------------

The physics of the known vdW insulator ferromagnets like CrI3 is tainted by a plethora of low energy excitations, as expected for a highly correlated system[1,3,4,5]. Since the authors develop a low energy model of the heterostructure, they should also account for the presence of similar collective modes, providing some insight on their influence on the theoretical results reported in their work.
------------------------------
OUR RESPONSE:
In this paper, we consider the net effect brought by the ferromagnetic insulator to the Ising superconductor is the induced exchange field in the monolayer NbSe2. The induced exchange field is described by the exchange field \vec J in Eq.(3). To the best of our knowledge, the correlation effects in the ferromagnetic insulators in such structures will not affect the induced exchange field in the superconductor. Hence it will not influence the theoretical results reported in our work. 

JL: short digression about magnons, say that we added a discussion to the paper and and that we included those citations
------------------------------

[1] https://doi.org/10.1103/PhysRevX.8.041028 

[2] https://doi.org/10.1038/s41467-017-00427-5 

[3] https://doi.org/10.1088/2053-1583/aba88f 

[4] https://doi.org/10.1038/s41467-018-07547-6 

[5] https://doi.org/10.21203/rs.3.rs-732107/v1

----------------------------------------------------------------------
Report of the Second Referee -- BJ14193/Aikebaier
----------------------------------------------------------------------

This paper discusses the effect of Ising superconductivity on the magnetic anisotropy of a ferromagnetic thin film placed next to the superconductor. The authors study a system composed of a single layer transition metal dichalcogenide (TMD) and ferromagnetic layers (e.g. CrI3). They find that the magnetization of the ferromagnetic layer(s) points along the film normal when the TMD becomes superconducting. The paper addresses a timely topic on Ising superconductivity. The results may be of interest to those in the field. However, I find the paper very difficult to read. Unless the authors improve the writing of the paper, I cannot recommend publication of this paper. 

First, there are many parameters that are not defined. The spin susceptibility (chi_s) suddenly appears in Eq. (7); there is no reference to the Appendix. Since this is an important parameter, I think the authors need to add more description when it first appears. The expression for chi_n is also missing. f_s and f_n appear in page 3 without any introduction. What is f_sn^h in Fig. 3(a)? What is T* in page 5? 
------------------------------
OUR RESPONSE:
We thank the referee for mentioning those points. We have now clarified those definitions raised in our text.
JL: lets try to make it more clear in the text

1) The spin susceptibility is indeed an important quantity in our paper. It appeared in Eq.(7) first, we now added related description and citation where it first appears, including Ref.(40) which leads to the definition of the spin susceptibility and related derivation in Appendix C. 
2) \chi_n first appear in Eq.(8), and the expression for \chi_n is given afterwards. Now we added more description after the expression.
3) We now introduced f_s and f_n with proper introduction before the expression for f_sn.
4) We now added the definition of f_sn^h in page 3. 
5) We now added the definition of T^* in page 5 where it first appears.
------------------------------

The captions to the figures contain too little information. What are the red and blue lines in Fig. 2(c)? Where is Hp in Fig. 3(a)? What does “with SOC“ mean in Fig. 3(c)? Does it mean lambda_soc is non-zero? If so, the number should be listed. What is exchange field 
strength “h” in Fig. 3(d)? 
------------------------------
OUR RESPONSE:
We thank the referee for this point, we have now included further information in the cpations of our figures. Below
we summarize the changes we included

1) We now added the related descriptions in the caption in Fig.2(c).
2) Fig.3(a) is plotted for an exchange field J=0.5H_p. The Y axis f_sn^h a^2 \Delta_0 is proportional J^2, namely, proportional to (0.5H_p)^2. 
3) The phrase "with SOC" means lambda_soc nonzero. We now added the modification by listing the values of lambda_soc.
4) As we have introduced in the text after Eq.(4), J is the exchange field strength “h”. The x axis of Fig. 3(d) is the exchange field strength. 
------------------------------

Since there are many parameters introduced throughout the paper, it is difficult to understand what parameters are varied and what parameters are fixed in the calculations, which are plotted in the figures. Can the authors specify the values of the parameters in the captions so that the readers can understand the condition? 
--------------------------------
OUR RESPONSE:
Fig.3:
(a) We added the fixed parameter \lambda_{soc} to the caption. 
(b) We added the fixed parameter J to the caption.
(c) We added the fixed parameter T and varying parameter J to the caption.
(d) We added the fixed parameter \lambda_{soc} to the caption. 
Fig.4: The varying parameters are the temperature T and the applied field H. The anisotropy constants are different for four panels as they are already indicated. The other parameters chi_s and J are the scales of the anisotropy constants. The choice of K_1 and K_2 are already written in the caption.  
--------------------------------

One of the main findings of the paper is the interlayer coupling term introduced in page 4, delta f_sn = - 1/2 chi_s J^2 (sin theta_1 + sin theta_2)^2. This term enters the magnetic free energy (Eq. (12)) and causes the superconducting state dependent magnetic hysteresis, as shown in Fig. 4. How did the authors arrive at this expression? 
--------------------------------
OUR RESPONSE:
In the case of a superconductor sandwiched between two ferromagnetic insulators, the vector of induced exchange field in Eq.(3) can be written as \vec{J}=J(sin\theta_1\cos\psi_1+sin\theta_2\cos\psi_2, sin\theta_1\sin\psi_1+sin\theta_2\sin\psi_2, cos\theta_1+\cos\theta_2). As the strength of the induced field J is determined unique, but the direction is determined by the coupling between two ferromagnetic layer. Diagonalizing the Hamiltonian yields the term containing (sin theta_1 + sin theta_2)^2. 
--------------------------------

What value of lambda_soc is used in Fig. 4? Since the chi_s highly depends on lambda_soc, shouldn’t its size matter? 
--------------------------------
OUR RESPONSE:
The set of value lambda_soc=20\Delta_0 is used in Fig.4. However, since \chi_s has similar temperature dependence, the effects shown in Fig.4 is generic and independent of lambda_soc. What is more important is the choice of K_1 and K_2. For lambda_soc=20\Delta_0, K_1=2K_2. We have added related description where we first refered to Fig.4.
-------------------------------

From the information provided in the Appendix, lambda_soc is fixed once the band parameters are given. Why then is lambda_soc varied in the plots? 
--------------------------------
OUR RESPONSE:
As we have shown in Eq.(A4), \lambda_{soc} depends on two tight-binding parameter t_0 and \phi_0. The tight-binding parameters are fitted first in the absence of SOC, and the splitting between energy bands are fitted by tuning phi_0. In the main text, the scale of the splitting is controlled by changing \lambda_{soc} by choosing different \phi_0. 
--------------------------------

I don’t quite understand how Eq. (3) is obtained. Can the authors provide a reference?
--------------------------------
OUR RESPONSE:
We added related references in the main text.
JL: add a short explanation in the response
---------------------------------

----------------------------------------------------------------------
Report of the Third Referee -- BJ14193/Aikebaier
----------------------------------------------------------------------

The authors studied the interplay between Ising superconductivity in NbSe2 and magnetism in CrI3 of a CrI3/NbSe2/CrI3 heterostructure, and proposed to control the magnetic alignment in CrI3 layers. The paper is interesting to some extent and can be considered for publication in PRB, if the following questions are addressed properly: 

1) In practice, the anisotropic energy of CrI3 is strong, and the proximity effect stemming from the interlayer van der Waals interaction is weak in general. Therefore, the authors should discuss whether their scheme works with experimentally feasible parameters. 
------------------------
OUR RESPONSE: 
The anisotropy energy of CrI3 or other monolayer ferromangets can be engineered by various means. So that the relation K_eff<\chi_s J^2/2 holds. Short comments are given after Eq.(10) with related references.
JL: mention the references explicitly here, and summarize what they found, for example
https://www.science.org/doi/10.1126/sciadv.abb9379
-----------------------

2) The authors claim to control the magnetism in the ferromagnetic layer, however, via tuning the temperature in the scheme (Fig1). Temperature is not a good control parameter for practical applications. So are there any other practical controlling parameters? In addition, one can easily control the magnetism in the magnets via applying an external magnetic field, so what is the advantage of the present scheme. In my opinion, this work is a theoretical investigation of the interplay between magnetism and superconductivity. 
------------------
OUR RESPONSE:
Indeed, one can also control the magnetism by applying an external magnetic field. By increasing the external field, the induced exchange field J is larger so that the relation K_eff<\chi_s J^2/2 is also achieved. However, the spin susceptibility \chi_s plays a less active role in such a scheme. Our aim is to study the interplay between magnetism and superconductivity. The coupling between two ferromagnetic layers is achieved through \chi_s. The advantage of the our present scheme is to make use of the unique temperature dependence of \chi_s to control the magnetic alignment of the system. 
------------------

3) The correction to the anisotropic energy in the magnet is contributed from the Ising superconductivity (third term in Eq. (11)). The key point here is the strong Ising spin-orbital coupling in the middle layer. I think this scheme also works for other types of 
materials whenever they have a strong spin-orbital coupling, such as monolayer semiconductor MoS2. If so, the authors would generalize their scheme greatly. I would like the authors to comment on this point. 
--------------------------
OUR RESPONSE:
For the generalization of our scheme is depends heavily on whether the spin susceptibility is anisotropic. This is indeed determined by the strong Ising spin-orbit coupling in the middle layer. Ising superconductivity is also found in monolayer gated MoS2. Therefore, as we have concluded in the main text, the phenomenology we presented can be generalized other monolayer Ising superconductors. We would like to note however that MoS2 is not a superconductor,
and reaching a superconducting state requires adding substantial electronic doping.
--------------------------

4) The spin-orbital coupling is only prominent around K points, therefore, is it more convenient via adopting a k.p Hamiltonian around these points? 
--------------------------
OUR RESPONSE:
We have considered k.p model when solving the spin susceptibility at zero temperature in Eq.(C5). However, the momentum dependence of the integrand is rather complicated. Although the k.p model works for solving Eq.(C5) for weak SOC, the integrand requires more information for materials with strong Ising SOC as in our case. A fully numerical treatment is performed for solving Eq.(C5). 

JL: add that with the TB we capture the effects of any type of electronic warping
-------------------------

5) Since the authors consider a van de Waals heterostructure here, which has a lattice mismatch, and moire patterns usually forms (Phys. Rev. Appl. 12, 024031 (2019)). I would like the author to comment on this effect on their results.
------------------------
OUR RESPONSE:
The moire patterns affect the band strucure of the middle layer. Especially the splitting around the K points. Hence, the moire patterns may affect the magnetic alignment of the structure we are considering. However, this effect could be complicated, in terms of interlayer coupling and moiré periodicity. We addressed such issues in the manuscript. 

JL: say again here what we stated about it in the manuscript

Add citations (aim at 10-15)
------------------------

==> FE-SC-FE vdW heterostructure_final/response2/response.txt <==
Response
---------------------------------------------------------------------

----------------------------------------------------------------------
Report of the First Referee -- BJ14193/Aikebaier
----------------------------------------------------------------------

The authors report in their paper the possibility to control the ferromagnetic coupling in FM/ISC/FM heterostructures by tuning the temperature below the SC critical one, showing that the system will favor a different magnetic alignment due to the anisotropic spin susceptibility. Overall, I find the results to be solid. However, the  analysis of the actual physical properties of the systems under analysis is lacking. The authors should account the existing experimental results for the materials physical limitations. In particular: 

The authors present in eq. 8 the critical exchange field for the breaking of the superconductive state, suggesting that a first or second order transition might appear depending on the azimuthal angle θ. However, when the angle is zero, as it is expected for CrI3 below its Curie temperature (45 K), this exchange critical current is expected to be much smaller than the exchange field predicted for a CrI3 monolayer (∼2 meV)[1]. Indeed, the critical temperature of NbSe2 monolayer is 1 K[2]. Therefore, the superconductive transition seems to disappear and the physics behind the computations would remain purely theoretical. The authors should thus provide better insights on the physical limitations of similar FM/ISC/FM heterostructures. 
------------------------------
OUR RESPONSE:

We thank the referee for bringing this point. The critical field of a monolayer NbSe2 encompasses two cases that we summarize below.

In the case of the exchange field in the monolayer NbSe2 induced by an external magnetic field, if the external field is perpendicular to the plane, the superconductivity is destroyed at a Pauli paramagnetic limit. If the external field is in-plane, a second order phase transition takes place at a critical field much larger than the Pauli paramagnetic limit.

In the case of the exchange field in the monolayer NbSe2 induced by a ferromagnetic insulator (FI), indeed, there could be some FI which induces a very weak exchange field that does not reach the Pauli paramagnetic limit. On the other hand, there could also be some other FI which could induce a large exchange field that much beyond the Pauli paramagnetic limit. If such a FI comes with strong out-of-plane anisotropy, so that the induced exchange field is always out-of-plane, the monolayer NbSe2 will remains in the normal state. 

In particular, in Sec.III we summarize the some basic properties of monolayer NbSe2, which are useful for the rest of the discussion. Our focus is not the type of the FI, nor the strength of the ferromagnetic exchange of the FI. Rather, we consider a situation that the FI induces an effective exchange field in the monolayer NbSe2, and study the magnetic coupling caused by the presence of strong Ising SOC. Hence, our choice for the FI is open. CrI3 could be one candidate, but other FI like CrBr3, or some other to be discovered FI could also be potential candidate for the structure we are considering. 
------------------------------

The physics of the known vdW insulator ferromagnets like CrI3 is tainted by a plethora of low energy excitations, as expected for a highly correlated system[1,3,4,5]. Since the authors develop a low energy model of the heterostructure, they should also account for the presence of similar collective modes, providing some insight on their influence on the theoretical results reported in their work.
------------------------------
OUR RESPONSE:
In this paper, we consider the net effect brought by the ferromagnetic insulator to the Ising superconductor is the induced exchange field in the monolayer NbSe2. The induced exchange field is described by the exchange field \vec J in Eq.(3). To the best of our knowledge, the correlation effects in the ferromagnetic insulators in such structures will not affect the induced exchange field in the superconductor. Hence it will not influence the theoretical results reported in our work. 

JL: short digression about magnons, say that we added a discussion to the paper and and that we included those citations
------------------------------

[1] https://doi.org/10.1103/PhysRevX.8.041028 

[2] https://doi.org/10.1038/s41467-017-00427-5 

[3] https://doi.org/10.1088/2053-1583/aba88f 

[4] https://doi.org/10.1038/s41467-018-07547-6 

[5] https://doi.org/10.21203/rs.3.rs-732107/v1

----------------------------------------------------------------------
Report of the Second Referee -- BJ14193/Aikebaier
----------------------------------------------------------------------

This paper discusses the effect of Ising superconductivity on the magnetic anisotropy of a ferromagnetic thin film placed next to the superconductor. The authors study a system composed of a single layer transition metal dichalcogenide (TMD) and ferromagnetic layers (e.g. CrI3). They find that the magnetization of the ferromagnetic layer(s) points along the film normal when the TMD becomes superconducting. The paper addresses a timely topic on Ising superconductivity. The results may be of interest to those in the field. However, I find the paper very difficult to read. Unless the authors improve the writing of the paper, I cannot recommend publication of this paper. 

First, there are many parameters that are not defined. The spin susceptibility (chi_s) suddenly appears in Eq. (7); there is no reference to the Appendix. Since this is an important parameter, I think the authors need to add more description when it first appears. The expression for chi_n is also missing. f_s and f_n appear in page 3 without any introduction. What is f_sn^h in Fig. 3(a)? What is T* in page 5? 
------------------------------
OUR RESPONSE:
We thank the referee for mentioning those points. We have now clarified those definitions raised in our text.
JL: lets try to make it more clear in the text

1) The spin susceptibility is indeed an important quantity in our paper. It appeared in Eq.(7) first, we now added related description and citation where it first appears, including Ref.(40) which leads to the definition of the spin susceptibility and related derivation in Appendix C. 
2) \chi_n first appear in Eq.(8), and the expression for \chi_n is given afterwards. Now we added more description after the expression.
3) We now introduced f_s and f_n with proper introduction before the expression for f_sn.
4) We now added the definition of f_sn^h in page 3. 
5) We now added the definition of T^* in page 5 where it first appears.
------------------------------

The captions to the figures contain too little information. What are the red and blue lines in Fig. 2(c)? Where is Hp in Fig. 3(a)? What does “with SOC“ mean in Fig. 3(c)? Does it mean lambda_soc is non-zero? If so, the number should be listed. What is exchange field 
strength “h” in Fig. 3(d)? 
------------------------------
OUR RESPONSE:
We thank the referee for this point, we have now included further information in the cpations of our figures. Below
we summarize the changes we included

1) We now added the related descriptions in the caption in Fig.2(c).
2) Fig.3(a) is plotted for an exchange field J=0.5H_p. The Y axis f_sn^h a^2 \Delta_0 is proportional J^2, namely, proportional to (0.5H_p)^2. 
3) The phrase "with SOC" means lambda_soc nonzero. We now added the modification by listing the values of lambda_soc.
4) As we have introduced in the text after Eq.(4), J is the exchange field strength “h”. The x axis of Fig. 3(d) is the exchange field strength. 
------------------------------

Since there are many parameters introduced throughout the paper, it is difficult to understand what parameters are varied and what parameters are fixed in the calculations, which are plotted in the figures. Can the authors specify the values of the parameters in the captions so that the readers can understand the condition? 
--------------------------------
OUR RESPONSE:
Fig.3:
(a) We added the fixed parameter \lambda_{soc} to the caption. 
(b) We added the fixed parameter J to the caption.
(c) We added the fixed parameter T and varying parameter J to the caption.
(d) We added the fixed parameter \lambda_{soc} to the caption. 
Fig.4: The varying parameters are the temperature T and the applied field H. The anisotropy constants are different for four panels as they are already indicated. The other parameters chi_s and J are the scales of the anisotropy constants. The choice of K_1 and K_2 are already written in the caption.  
--------------------------------

One of the main findings of the paper is the interlayer coupling term introduced in page 4, delta f_sn = - 1/2 chi_s J^2 (sin theta_1 + sin theta_2)^2. This term enters the magnetic free energy (Eq. (12)) and causes the superconducting state dependent magnetic hysteresis, as shown in Fig. 4. How did the authors arrive at this expression? 
--------------------------------
OUR RESPONSE:
In the case of a superconductor sandwiched between two ferromagnetic insulators, the vector of induced exchange field in Eq.(3) can be written as \vec{J}=J(sin\theta_1\cos\psi_1+sin\theta_2\cos\psi_2, sin\theta_1\sin\psi_1+sin\theta_2\sin\psi_2, cos\theta_1+\cos\theta_2). As the strength of the induced field J is determined unique, but the direction is determined by the coupling between two ferromagnetic layer. Diagonalizing the Hamiltonian yields the term containing (sin theta_1 + sin theta_2)^2. 
--------------------------------

What value of lambda_soc is used in Fig. 4? Since the chi_s highly depends on lambda_soc, shouldn’t its size matter? 
--------------------------------
OUR RESPONSE:
The set of value lambda_soc=20\Delta_0 is used in Fig.4. However, since \chi_s has similar temperature dependence, the effects shown in Fig.4 is generic and independent of lambda_soc. What is more important is the choice of K_1 and K_2. For lambda_soc=20\Delta_0, K_1=2K_2. We have added related description where we first refered to Fig.4.
-------------------------------

From the information provided in the Appendix, lambda_soc is fixed once the band parameters are given. Why then is lambda_soc varied in the plots? 
--------------------------------
OUR RESPONSE:
As we have shown in Eq.(A4), \lambda_{soc} depends on two tight-binding parameter t_0 and \phi_0. The tight-binding parameters are fitted first in the absence of SOC, and the splitting between energy bands are fitted by tuning phi_0. In the main text, the scale of the splitting is controlled by changing \lambda_{soc} by choosing different \phi_0. 
--------------------------------

I don’t quite understand how Eq. (3) is obtained. Can the authors provide a reference?
--------------------------------
OUR RESPONSE:
We added related references in the main text.
JL: add a short explanation in the response
---------------------------------

----------------------------------------------------------------------
Report of the Third Referee -- BJ14193/Aikebaier
----------------------------------------------------------------------

The authors studied the interplay between Ising superconductivity in NbSe2 and magnetism in CrI3 of a CrI3/NbSe2/CrI3 heterostructure, and proposed to control the magnetic alignment in CrI3 layers. The paper is interesting to some extent and can be considered for publication in PRB, if the following questions are addressed properly: 

1) In practice, the anisotropic energy of CrI3 is strong, and the proximity effect stemming from the interlayer van der Waals interaction is weak in general. Therefore, the authors should discuss whether their scheme works with experimentally feasible parameters. 
------------------------
OUR RESPONSE: 
The anisotropy energy of CrI3 or other monolayer ferromangets can be engineered by various means. So that the relation K_eff<\chi_s J^2/2 holds. Short comments are given after Eq.(10) with related references.
JL: mention the references explicitly here, and summarize what they found, for example
https://www.science.org/doi/10.1126/sciadv.abb9379
-----------------------

2) The authors claim to control the magnetism in the ferromagnetic layer, however, via tuning the temperature in the scheme (Fig1). Temperature is not a good control parameter for practical applications. So are there any other practical controlling parameters? In addition, one can easily control the magnetism in the magnets via applying an external magnetic field, so what is the advantage of the present scheme. In my opinion, this work is a theoretical investigation of the interplay between magnetism and superconductivity. 
------------------
OUR RESPONSE:
Indeed, one can also control the magnetism by applying an external magnetic field. By increasing the external field, the induced exchange field J is larger so that the relation K_eff<\chi_s J^2/2 is also achieved. However, the spin susceptibility \chi_s plays a less active role in such a scheme. Our aim is to study the interplay between magnetism and superconductivity. The coupling between two ferromagnetic layers is achieved through \chi_s. The advantage of the our present scheme is to make use of the unique temperature dependence of \chi_s to control the magnetic alignment of the system. 
------------------

3) The correction to the anisotropic energy in the magnet is contributed from the Ising superconductivity (third term in Eq. (11)). The key point here is the strong Ising spin-orbital coupling in the middle layer. I think this scheme also works for other types of 
materials whenever they have a strong spin-orbital coupling, such as monolayer semiconductor MoS2. If so, the authors would generalize their scheme greatly. I would like the authors to comment on this point. 
--------------------------
OUR RESPONSE:
For the generalization of our scheme is depends heavily on whether the spin susceptibility is anisotropic. This is indeed determined by the strong Ising spin-orbit coupling in the middle layer. Ising superconductivity is also found in monolayer gated MoS2. Therefore, as we have concluded in the main text, the phenomenology we presented can be generalized other monolayer Ising superconductors. We would like to note however that MoS2 is not a superconductor,
and reaching a superconducting state requires adding substantial electronic doping.
--------------------------

4) The spin-orbital coupling is only prominent around K points, therefore, is it more convenient via adopting a k.p Hamiltonian around these points? 
--------------------------
OUR RESPONSE:
We have considered k.p model when solving the spin susceptibility at zero temperature in Eq.(C5). However, the momentum dependence of the integrand is rather complicated. Although the k.p model works for solving Eq.(C5) for weak SOC, the integrand requires more information for materials with strong Ising SOC as in our case. A fully numerical treatment is performed for solving Eq.(C5). 

JL: add that with the TB we capture the effects of any type of electronic warping
-------------------------

5) Since the authors consider a van de Waals heterostructure here, which has a lattice mismatch, and moire patterns usually forms (Phys. Rev. Appl. 12, 024031 (2019)). I would like the author to comment on this effect on their results.
------------------------
OUR RESPONSE:
The moire patterns affect the band strucure of the middle layer. Especially the splitting around the K points. Hence, the moire patterns may affect the magnetic alignment of the structure we are considering. However, this effect could be complicated, in terms of interlayer coupling and moiré periodicity. We addressed such issues in the manuscript. 

JL: say again here what we stated about it in the manuscript

Add citations (aim at 10-15)
------------------------

==> letter2editor.txt <==
Dear Editor,

we are resubmitting our manuscript "Controlling magnetism through Ising superconductivity in magnetic van der Waals heterostructures" for publication in Physical Review B.

In our revised version, we have addressed all the comments and suggestions of the Referees, modifying our manuscript accordingly. In particular, the referees find "the results to be solid" (First Referee), "The paper
addresses a timely topic on Ising superconductivity" (Second Referee) and " The paper is
interesting" (Third Referee). Motivated by the Referee's comments, we have added additional discussion to our manuscript, and also clarified a variety of suggestions brought up by the Referees.

Our results show how hybrid van der Waals ferromagnet/superconductor heterostructure can be used as a tunable materials platform for superconducting spin-orbitronics. These results put forward a mechanism of interest for the wide communities of van der Waals materials, spintronics and superconductivity. Given all the point above, we hope you consider our manuscript suitable for publication in Physical Review B.

Yours sincerely,
Faluke Aikebaier, Tero T. Heikkilä and Jose Lado


==> letter2editor_new.txt <==
Dear Editor,

We are resubmitting our manuscript "Controlling magnetism through Ising superconductivity in magnetic van der Waals heterostructures" for publication in Physical Review B.

We thank the referees for recommending our work to Physical Review B.  We have addressed all the comments and suggestions of the Referees in the paper, and clarified the questions in the response. Given the positive recommendation of the Referees and the changes included in our manuscript, we hope you consider our manuscript suitable for publication in Physical Review B.

Yours sincerely,
Faluke Aikebaier, Tero T. Heikkilä and Jose Lado


==> letter2editor_old.txt <==
Dear Editor,

we are submitting our manuscript "Controlling magnetism through Ising superconductivity in magnetic van der Waals heterostructures" for consideration in Physical Review B.

Van der Waals heterostructures have risen as a tunable platform to combine different electronic orders, due to the flexibility in stacking different materials with competing symmetry broken states. In particular, NbSe2 is well known for hosting strong spin-orbit coupling effects that influence the properties of the superconducting state. Here we put forward a ferromagnet/NbSe2/ferromagnet heterostructure where the interplay between Ising superconductivity and magnetism controls the magnetic alignment of the heterostructure. In particular, we show that the interplay between spin-orbit coupling and superconductivity allows controlling magnetic states in van der Waals materials. 

Our results show how hybrid van der Waals ferromagnet/superconductor heterostructure can be used as a tunable materials platform for superconducting spin-orbitronics. In particular, our results put forward a mechanism of interest for the wide communities of van der Waals materials, spintronics and superconductivity. Given all the point above, we hope you consider our manuscript suitable for publication in Physical Review B.

Yours sincerely,
Faluke Aikebaier, Tero T. Heikkilä and Jose Lado


==> referees.txt <==
Oleg Yazyev
Johannes Lischner
Miguel M. Ugeda
Annica Black-Schaffer
Efren Navarro-Moratalla
Katharina J. Franke
Marco Gibertini


==> response.txt <==
Response
---------------------------------------------------------------------

----------------------------------------------------------------------
Report of the First Referee -- BJ14193/Aikebaier
----------------------------------------------------------------------

The authors report in their paper the possibility to control the ferromagnetic coupling in FM/ISC/FM heterostructures by tuning the temperature below the SC critical one, showing that the system will favor a different magnetic alignment due to the anisotropic spin susceptibility. Overall, I find the results to be solid. However, the  analysis of the actual physical properties of the systems under analysis is lacking. The authors should account the existing experimental results for the materials physical limitations. In particular: 

The authors present in eq. 8 the critical exchange field for the breaking of the superconductive state, suggesting that a first or second order transition might appear depending on the azimuthal angle θ. However, when the angle is zero, as it is expected for CrI3 below its Curie temperature (45 K), this exchange critical current is expected to be much smaller than the exchange field predicted for a CrI3 monolayer (∼2 meV)[1]. Indeed, the critical temperature of NbSe2 monolayer is 1 K[2]. Therefore, the superconductive transition seems to disappear and the physics behind the computations would remain purely theoretical. The authors should thus provide better insights on the physical limitations of similar FM/ISC/FM heterostructures. 
------------------------------
OUR RESPONSE:

We thank the referee for bringing this point. The critical field of a monolayer NbSe2 encompasses two cases that we summarize below.

In the case of the exchange field in the monolayer NbSe2 induced by an external magnetic field, if the external field is perpendicular to the plane, the superconductivity is destroyed at a Pauli paramagnetic limit. If the external field is in-plane, a second order phase transition takes place at a critical field much larger than the Pauli paramagnetic limit.

In the case of the exchange field in the monolayer NbSe2 induced by a ferromagnetic insulator (FI), indeed, there could be some FI which induces a very weak exchange field that does not reach the Pauli paramagnetic limit. On the other hand, there could also be some other FI which could induce a large exchange field that much beyond the Pauli paramagnetic limit. If such a FI comes with strong out-of-plane anisotropy, so that the induced exchange field is always out-of-plane, the monolayer NbSe2 will remains in the normal state. 

In particular, in Sec.III we summarize the some basic properties of monolayer NbSe2, which are useful for the rest of the discussion. Our focus is not the type of the FI, nor the strength of the ferromagnetic exchange of the FI. Rather, we consider a situation that the FI induces an effective exchange field in the monolayer NbSe2, and study the magnetic coupling caused by the presence of strong Ising SOC. Hence, our choice for the FI is open. CrI3 could be one candidate, but other FI like CrBr3, or some other to be discovered FI could also be potential candidate for the structure we are considering. 
------------------------------

The physics of the known vdW insulator ferromagnets like CrI3 is tainted by a plethora of low energy excitations, as expected for a highly correlated system[1,3,4,5]. Since the authors develop a low energy model of the heterostructure, they should also account for the presence of similar collective modes, providing some insight on their influence on the theoretical results reported in their work.
------------------------------
OUR RESPONSE:
In this paper, we consider the net effect brought by the ferromagnetic insulator to the Ising superconductor is the induced exchange field in the monolayer NbSe2. The induced exchange field is described by the exchange field \vec J in Eq.(3). To the best of our knowledge, the correlation effects in the ferromagnetic insulators in such structures will not affect the induced exchange field in the superconductor. Hence it will not influence the theoretical results reported in our work. 

JL: short digression about magnons, say that we added a discussion to the paper and and that we included those citations
------------------------------

[1] https://doi.org/10.1103/PhysRevX.8.041028 

[2] https://doi.org/10.1038/s41467-017-00427-5 

[3] https://doi.org/10.1088/2053-1583/aba88f 

[4] https://doi.org/10.1038/s41467-018-07547-6 

[5] https://doi.org/10.21203/rs.3.rs-732107/v1

----------------------------------------------------------------------
Report of the Second Referee -- BJ14193/Aikebaier
----------------------------------------------------------------------

This paper discusses the effect of Ising superconductivity on the magnetic anisotropy of a ferromagnetic thin film placed next to the superconductor. The authors study a system composed of a single layer transition metal dichalcogenide (TMD) and ferromagnetic layers (e.g. CrI3). They find that the magnetization of the ferromagnetic layer(s) points along the film normal when the TMD becomes superconducting. The paper addresses a timely topic on Ising superconductivity. The results may be of interest to those in the field. However, I find the paper very difficult to read. Unless the authors improve the writing of the paper, I cannot recommend publication of this paper. 

First, there are many parameters that are not defined. The spin susceptibility (chi_s) suddenly appears in Eq. (7); there is no reference to the Appendix. Since this is an important parameter, I think the authors need to add more description when it first appears. The expression for chi_n is also missing. f_s and f_n appear in page 3 without any introduction. What is f_sn^h in Fig. 3(a)? What is T* in page 5? 
------------------------------
OUR RESPONSE:
We thank the referee for mentioning those points. We have now clarified those definitions raised in our text.
JL: lets try to make it more clear in the text

1) The spin susceptibility is indeed an important quantity in our paper. It appeared in Eq.(7) first, we now added related description and citation where it first appears, including Ref.(40) which leads to the definition of the spin susceptibility and related derivation in Appendix C. 
2) \chi_n first appear in Eq.(8), and the expression for \chi_n is given afterwards. Now we added more description after the expression.
3) We now introduced f_s and f_n with proper introduction before the expression for f_sn.
4) We now added the definition of f_sn^h in page 3. 
5) We now added the definition of T^* in page 5 where it first appears.
------------------------------

The captions to the figures contain too little information. What are the red and blue lines in Fig. 2(c)? Where is Hp in Fig. 3(a)? What does “with SOC“ mean in Fig. 3(c)? Does it mean lambda_soc is non-zero? If so, the number should be listed. What is exchange field 
strength “h” in Fig. 3(d)? 
------------------------------
OUR RESPONSE:
We thank the referee for this point, we have now included further information in the cpations of our figures. Below
we summarize the changes we included

1) We now added the related descriptions in the caption in Fig.2(c).
2) Fig.3(a) is plotted for an exchange field J=0.5H_p. The Y axis f_sn^h a^2 \Delta_0 is proportional J^2, namely, proportional to (0.5H_p)^2. 
3) The phrase "with SOC" means lambda_soc nonzero. We now added the modification by listing the values of lambda_soc.
4) As we have introduced in the text after Eq.(4), J is the exchange field strength “h”. The x axis of Fig. 3(d) is the exchange field strength. 
------------------------------

Since there are many parameters introduced throughout the paper, it is difficult to understand what parameters are varied and what parameters are fixed in the calculations, which are plotted in the figures. Can the authors specify the values of the parameters in the captions so that the readers can understand the condition? 
--------------------------------
OUR RESPONSE:
Fig.3:
(a) We added the fixed parameter \lambda_{soc} to the caption. 
(b) We added the fixed parameter J to the caption.
(c) We added the fixed parameter T and varying parameter J to the caption.
(d) We added the fixed parameter \lambda_{soc} to the caption. 
Fig.4: The varying parameters are the temperature T and the applied field H. The anisotropy constants are different for four panels as they are already indicated. The other parameters chi_s and J are the scales of the anisotropy constants. The choice of K_1 and K_2 are already written in the caption.  
--------------------------------

One of the main findings of the paper is the interlayer coupling term introduced in page 4, delta f_sn = - 1/2 chi_s J^2 (sin theta_1 + sin theta_2)^2. This term enters the magnetic free energy (Eq. (12)) and causes the superconducting state dependent magnetic hysteresis, as shown in Fig. 4. How did the authors arrive at this expression? 
--------------------------------
OUR RESPONSE:
In the case of a superconductor sandwiched between two ferromagnetic insulators, the vector of induced exchange field in Eq.(3) can be written as \vec{J}=J(sin\theta_1\cos\psi_1+sin\theta_2\cos\psi_2, sin\theta_1\sin\psi_1+sin\theta_2\sin\psi_2, cos\theta_1+\cos\theta_2). As the strength of the induced field J is determined unique, but the direction is determined by the coupling between two ferromagnetic layer. Diagonalizing the Hamiltonian yields the term containing (sin theta_1 + sin theta_2)^2. 
--------------------------------

What value of lambda_soc is used in Fig. 4? Since the chi_s highly depends on lambda_soc, shouldn’t its size matter? 
--------------------------------
OUR RESPONSE:
The set of value lambda_soc=20\Delta_0 is used in Fig.4. However, since \chi_s has similar temperature dependence, the effects shown in Fig.4 is generic and independent of lambda_soc. What is more important is the choice of K_1 and K_2. For lambda_soc=20\Delta_0, K_1=2K_2. We have added related description where we first refered to Fig.4.
-------------------------------

From the information provided in the Appendix, lambda_soc is fixed once the band parameters are given. Why then is lambda_soc varied in the plots? 
--------------------------------
OUR RESPONSE:
As we have shown in Eq.(A4), \lambda_{soc} depends on two tight-binding parameter t_0 and \phi_0. The tight-binding parameters are fitted first in the absence of SOC, and the splitting between energy bands are fitted by tuning phi_0. In the main text, the scale of the splitting is controlled by changing \lambda_{soc} by choosing different \phi_0. 
--------------------------------

I don’t quite understand how Eq. (3) is obtained. Can the authors provide a reference?
--------------------------------
OUR RESPONSE:
We added related references in the main text.
JL: add a short explanation in the response
---------------------------------

----------------------------------------------------------------------
Report of the Third Referee -- BJ14193/Aikebaier
----------------------------------------------------------------------

The authors studied the interplay between Ising superconductivity in NbSe2 and magnetism in CrI3 of a CrI3/NbSe2/CrI3 heterostructure, and proposed to control the magnetic alignment in CrI3 layers. The paper is interesting to some extent and can be considered for publication in PRB, if the following questions are addressed properly: 

1) In practice, the anisotropic energy of CrI3 is strong, and the proximity effect stemming from the interlayer van der Waals interaction is weak in general. Therefore, the authors should discuss whether their scheme works with experimentally feasible parameters. 
------------------------
OUR RESPONSE: 
The anisotropy energy of CrI3 or other monolayer ferromangets can be engineered by various means. So that the relation K_eff<\chi_s J^2/2 holds. Short comments are given after Eq.(10) with related references.
JL: mention the references explicitly here, and summarize what they found, for example
https://www.science.org/doi/10.1126/sciadv.abb9379
-----------------------

2) The authors claim to control the magnetism in the ferromagnetic layer, however, via tuning the temperature in the scheme (Fig1). Temperature is not a good control parameter for practical applications. So are there any other practical controlling parameters? In addition, one can easily control the magnetism in the magnets via applying an external magnetic field, so what is the advantage of the present scheme. In my opinion, this work is a theoretical investigation of the interplay between magnetism and superconductivity. 
------------------
OUR RESPONSE:
Indeed, one can also control the magnetism by applying an external magnetic field. By increasing the external field, the induced exchange field J is larger so that the relation K_eff<\chi_s J^2/2 is also achieved. However, the spin susceptibility \chi_s plays a less active role in such a scheme. Our aim is to study the interplay between magnetism and superconductivity. The coupling between two ferromagnetic layers is achieved through \chi_s. The advantage of the our present scheme is to make use of the unique temperature dependence of \chi_s to control the magnetic alignment of the system. 
------------------

3) The correction to the anisotropic energy in the magnet is contributed from the Ising superconductivity (third term in Eq. (11)). The key point here is the strong Ising spin-orbital coupling in the middle layer. I think this scheme also works for other types of 
materials whenever they have a strong spin-orbital coupling, such as monolayer semiconductor MoS2. If so, the authors would generalize their scheme greatly. I would like the authors to comment on this point. 
--------------------------
OUR RESPONSE:
For the generalization of our scheme is depends heavily on whether the spin susceptibility is anisotropic. This is indeed determined by the strong Ising spin-orbit coupling in the middle layer. Ising superconductivity is also found in monolayer gated MoS2. Therefore, as we have concluded in the main text, the phenomenology we presented can be generalized other monolayer Ising superconductors. We would like to note however that MoS2 is not a superconductor,
and reaching a superconducting state requires adding substantial electronic doping.
--------------------------

4) The spin-orbital coupling is only prominent around K points, therefore, is it more convenient via adopting a k.p Hamiltonian around these points? 
--------------------------
OUR RESPONSE:
We have considered k.p model when solving the spin susceptibility at zero temperature in Eq.(C5). However, the momentum dependence of the integrand is rather complicated. Although the k.p model works for solving Eq.(C5) for weak SOC, the integrand requires more information for materials with strong Ising SOC as in our case. A fully numerical treatment is performed for solving Eq.(C5). 

JL: add that with the TB we capture the effects of any type of electronic warping
-------------------------

5) Since the authors consider a van de Waals heterostructure here, which has a lattice mismatch, and moire patterns usually forms (Phys. Rev. Appl. 12, 024031 (2019)). I would like the author to comment on this effect on their results.
------------------------
OUR RESPONSE:
The moire patterns affect the band strucure of the middle layer. Especially the splitting around the K points. Hence, the moire patterns may affect the magnetic alignment of the structure we are considering. However, this effect could be complicated, in terms of interlayer coupling and moiré periodicity. We addressed such issues in the manuscript. 

JL: say again here what we stated about it in the manuscript

Add citations (aim at 10-15)
------------------------

==> response/response.txt <==
Response
---------------------------------------------------------------------

----------------------------------------------------------------------
Report of the First Referee -- BJ14193/Aikebaier
----------------------------------------------------------------------

The authors report in their paper the possibility to control the ferromagnetic coupling in FM/ISC/FM heterostructures by tuning the temperature below the SC critical one, showing that the system will favor a different magnetic alignment due to the anisotropic spin susceptibility. Overall, I find the results to be solid. However, the  analysis of the actual physical properties of the systems under analysis is lacking. The authors should account the existing experimental results for the materials physical limitations. In particular: 

The authors present in eq. 8 the critical exchange field for the breaking of the superconductive state, suggesting that a first or second order transition might appear depending on the azimuthal angle θ. However, when the angle is zero, as it is expected for CrI3 below its Curie temperature (45 K), this exchange critical current is expected to be much smaller than the exchange field predicted for a CrI3 monolayer (∼2 meV)[1]. Indeed, the critical temperature of NbSe2 monolayer is 1 K[2]. Therefore, the superconductive transition seems to disappear and the physics behind the computations would remain purely theoretical. The authors should thus provide better insights on the physical limitations of similar FM/ISC/FM heterostructures. 
------------------------------
OUR RESPONSE:

We thank the referee for bringing this point. The critical field of a monolayer NbSe2 encompasses two cases that we summarize below.

In the case of the exchange field in the monolayer NbSe2 induced by an external magnetic field, if the external field is perpendicular to the plane, the superconductivity is destroyed at a Pauli paramagnetic limit. If the external field is in-plane, a second order phase transition takes place at a critical field much larger than the Pauli paramagnetic limit.

In the case of the exchange field in the monolayer NbSe2 induced by a ferromagnetic insulator (FI), indeed, there could be some FI which induces a very weak exchange field that does not reach the Pauli paramagnetic limit. On the other hand, there could also be some other FI which could induce a large exchange field that much beyond the Pauli paramagnetic limit. If such a FI comes with strong out-of-plane anisotropy, so that the induced exchange field is always out-of-plane, the monolayer NbSe2 will remains in the normal state. 

In particular, in Sec.III we summarize the some basic properties of monolayer NbSe2, which are useful for the rest of the discussion. Our focus is not the type of the FI, nor the strength of the ferromagnetic exchange of the FI. Rather, we consider a situation that the FI induces an effective exchange field in the monolayer NbSe2, and study the magnetic coupling caused by the presence of strong Ising SOC. Hence, our choice for the FI is open. CrI3 could be one candidate, but other FI like CrBr3, or some other to be discovered FI could also be potential candidate for the structure we are considering. 
------------------------------

The physics of the known vdW insulator ferromagnets like CrI3 is tainted by a plethora of low energy excitations, as expected for a highly correlated system[1,3,4,5]. Since the authors develop a low energy model of the heterostructure, they should also account for the presence of similar collective modes, providing some insight on their influence on the theoretical results reported in their work.
------------------------------
OUR RESPONSE:
In this paper, we consider the net effect brought by the ferromagnetic insulator to the Ising superconductor is the induced exchange field in the monolayer NbSe2. The induced exchange field is described by the exchange field \vec J in Eq.(3). To the best of our knowledge, the correlation effects in the ferromagnetic insulators in such structures will not affect the induced exchange field in the superconductor. Hence it will not influence the theoretical results reported in our work. 

JL: short digression about magnons, say that we added a discussion to the paper and and that we included those citations
------------------------------

[1] https://doi.org/10.1103/PhysRevX.8.041028 

[2] https://doi.org/10.1038/s41467-017-00427-5 

[3] https://doi.org/10.1088/2053-1583/aba88f 

[4] https://doi.org/10.1038/s41467-018-07547-6 

[5] https://doi.org/10.21203/rs.3.rs-732107/v1

----------------------------------------------------------------------
Report of the Second Referee -- BJ14193/Aikebaier
----------------------------------------------------------------------

This paper discusses the effect of Ising superconductivity on the magnetic anisotropy of a ferromagnetic thin film placed next to the superconductor. The authors study a system composed of a single layer transition metal dichalcogenide (TMD) and ferromagnetic layers (e.g. CrI3). They find that the magnetization of the ferromagnetic layer(s) points along the film normal when the TMD becomes superconducting. The paper addresses a timely topic on Ising superconductivity. The results may be of interest to those in the field. However, I find the paper very difficult to read. Unless the authors improve the writing of the paper, I cannot recommend publication of this paper. 

First, there are many parameters that are not defined. The spin susceptibility (chi_s) suddenly appears in Eq. (7); there is no reference to the Appendix. Since this is an important parameter, I think the authors need to add more description when it first appears. The expression for chi_n is also missing. f_s and f_n appear in page 3 without any introduction. What is f_sn^h in Fig. 3(a)? What is T* in page 5? 
------------------------------
OUR RESPONSE:
We thank the referee for mentioning those points. We have now clarified those definitions raised in our text.
JL: lets try to make it more clear in the text

1) The spin susceptibility is indeed an important quantity in our paper. It appeared in Eq.(7) first, we now added related description and citation where it first appears, including Ref.(40) which leads to the definition of the spin susceptibility and related derivation in Appendix C. 
2) \chi_n first appear in Eq.(8), and the expression for \chi_n is given afterwards. Now we added more description after the expression.
3) We now introduced f_s and f_n with proper introduction before the expression for f_sn.
4) We now added the definition of f_sn^h in page 3. 
5) We now added the definition of T^* in page 5 where it first appears.
------------------------------

The captions to the figures contain too little information. What are the red and blue lines in Fig. 2(c)? Where is Hp in Fig. 3(a)? What does “with SOC“ mean in Fig. 3(c)? Does it mean lambda_soc is non-zero? If so, the number should be listed. What is exchange field 
strength “h” in Fig. 3(d)? 
------------------------------
OUR RESPONSE:
We thank the referee for this point, we have now included further information in the cpations of our figures. Below
we summarize the changes we included

1) We now added the related descriptions in the caption in Fig.2(c).
2) Fig.3(a) is plotted for an exchange field J=0.5H_p. The Y axis f_sn^h a^2 \Delta_0 is proportional J^2, namely, proportional to (0.5H_p)^2. 
3) The phrase "with SOC" means lambda_soc nonzero. We now added the modification by listing the values of lambda_soc.
4) As we have introduced in the text after Eq.(4), J is the exchange field strength “h”. The x axis of Fig. 3(d) is the exchange field strength. 
------------------------------

Since there are many parameters introduced throughout the paper, it is difficult to understand what parameters are varied and what parameters are fixed in the calculations, which are plotted in the figures. Can the authors specify the values of the parameters in the captions so that the readers can understand the condition? 
--------------------------------
OUR RESPONSE:
Fig.3:
(a) We added the fixed parameter \lambda_{soc} to the caption. 
(b) We added the fixed parameter J to the caption.
(c) We added the fixed parameter T and varying parameter J to the caption.
(d) We added the fixed parameter \lambda_{soc} to the caption. 
Fig.4: The varying parameters are the temperature T and the applied field H. The anisotropy constants are different for four panels as they are already indicated. The other parameters chi_s and J are the scales of the anisotropy constants. The choice of K_1 and K_2 are already written in the caption.  
--------------------------------

One of the main findings of the paper is the interlayer coupling term introduced in page 4, delta f_sn = - 1/2 chi_s J^2 (sin theta_1 + sin theta_2)^2. This term enters the magnetic free energy (Eq. (12)) and causes the superconducting state dependent magnetic hysteresis, as shown in Fig. 4. How did the authors arrive at this expression? 
--------------------------------
OUR RESPONSE:
In the case of a superconductor sandwiched between two ferromagnetic insulators, the vector of induced exchange field in Eq.(3) can be written as \vec{J}=J(sin\theta_1\cos\psi_1+sin\theta_2\cos\psi_2, sin\theta_1\sin\psi_1+sin\theta_2\sin\psi_2, cos\theta_1+\cos\theta_2). As the strength of the induced field J is determined unique, but the direction is determined by the coupling between two ferromagnetic layer. Diagonalizing the Hamiltonian yields the term containing (sin theta_1 + sin theta_2)^2. 
--------------------------------

What value of lambda_soc is used in Fig. 4? Since the chi_s highly depends on lambda_soc, shouldn’t its size matter? 
--------------------------------
OUR RESPONSE:
The set of value lambda_soc=20\Delta_0 is used in Fig.4. However, since \chi_s has similar temperature dependence, the effects shown in Fig.4 is generic and independent of lambda_soc. What is more important is the choice of K_1 and K_2. For lambda_soc=20\Delta_0, K_1=2K_2. We have added related description where we first refered to Fig.4.
-------------------------------

From the information provided in the Appendix, lambda_soc is fixed once the band parameters are given. Why then is lambda_soc varied in the plots? 
--------------------------------
OUR RESPONSE:
As we have shown in Eq.(A4), \lambda_{soc} depends on two tight-binding parameter t_0 and \phi_0. The tight-binding parameters are fitted first in the absence of SOC, and the splitting between energy bands are fitted by tuning phi_0. In the main text, the scale of the splitting is controlled by changing \lambda_{soc} by choosing different \phi_0. 
--------------------------------

I don’t quite understand how Eq. (3) is obtained. Can the authors provide a reference?
--------------------------------
OUR RESPONSE:
We added related references in the main text.
JL: add a short explanation in the response
---------------------------------

----------------------------------------------------------------------
Report of the Third Referee -- BJ14193/Aikebaier
----------------------------------------------------------------------

The authors studied the interplay between Ising superconductivity in NbSe2 and magnetism in CrI3 of a CrI3/NbSe2/CrI3 heterostructure, and proposed to control the magnetic alignment in CrI3 layers. The paper is interesting to some extent and can be considered for publication in PRB, if the following questions are addressed properly: 

1) In practice, the anisotropic energy of CrI3 is strong, and the proximity effect stemming from the interlayer van der Waals interaction is weak in general. Therefore, the authors should discuss whether their scheme works with experimentally feasible parameters. 
------------------------
OUR RESPONSE: 
The anisotropy energy of CrI3 or other monolayer ferromangets can be engineered by various means. So that the relation K_eff<\chi_s J^2/2 holds. Short comments are given after Eq.(10) with related references.
JL: mention the references explicitly here, and summarize what they found, for example
https://www.science.org/doi/10.1126/sciadv.abb9379
-----------------------

2) The authors claim to control the magnetism in the ferromagnetic layer, however, via tuning the temperature in the scheme (Fig1). Temperature is not a good control parameter for practical applications. So are there any other practical controlling parameters? In addition, one can easily control the magnetism in the magnets via applying an external magnetic field, so what is the advantage of the present scheme. In my opinion, this work is a theoretical investigation of the interplay between magnetism and superconductivity. 
------------------
OUR RESPONSE:
Indeed, one can also control the magnetism by applying an external magnetic field. By increasing the external field, the induced exchange field J is larger so that the relation K_eff<\chi_s J^2/2 is also achieved. However, the spin susceptibility \chi_s plays a less active role in such a scheme. Our aim is to study the interplay between magnetism and superconductivity. The coupling between two ferromagnetic layers is achieved through \chi_s. The advantage of the our present scheme is to make use of the unique temperature dependence of \chi_s to control the magnetic alignment of the system. 
------------------

3) The correction to the anisotropic energy in the magnet is contributed from the Ising superconductivity (third term in Eq. (11)). The key point here is the strong Ising spin-orbital coupling in the middle layer. I think this scheme also works for other types of 
materials whenever they have a strong spin-orbital coupling, such as monolayer semiconductor MoS2. If so, the authors would generalize their scheme greatly. I would like the authors to comment on this point. 
--------------------------
OUR RESPONSE:
For the generalization of our scheme is depends heavily on whether the spin susceptibility is anisotropic. This is indeed determined by the strong Ising spin-orbit coupling in the middle layer. Ising superconductivity is also found in monolayer gated MoS2. Therefore, as we have concluded in the main text, the phenomenology we presented can be generalized other monolayer Ising superconductors. We would like to note however that MoS2 is not a superconductor,
and reaching a superconducting state requires adding substantial electronic doping.
--------------------------

4) The spin-orbital coupling is only prominent around K points, therefore, is it more convenient via adopting a k.p Hamiltonian around these points? 
--------------------------
OUR RESPONSE:
We have considered k.p model when solving the spin susceptibility at zero temperature in Eq.(C5). However, the momentum dependence of the integrand is rather complicated. Although the k.p model works for solving Eq.(C5) for weak SOC, the integrand requires more information for materials with strong Ising SOC as in our case. A fully numerical treatment is performed for solving Eq.(C5). 

JL: add that with the TB we capture the effects of any type of electronic warping
-------------------------

5) Since the authors consider a van de Waals heterostructure here, which has a lattice mismatch, and moire patterns usually forms (Phys. Rev. Appl. 12, 024031 (2019)). I would like the author to comment on this effect on their results.
------------------------
OUR RESPONSE:
The moire patterns affect the band strucure of the middle layer. Especially the splitting around the K points. Hence, the moire patterns may affect the magnetic alignment of the structure we are considering. However, this effect could be complicated, in terms of interlayer coupling and moiré periodicity. We addressed such issues in the manuscript. 

JL: say again here what we stated about it in the manuscript

Add citations (aim at 10-15)
------------------------

==> response2/response.txt <==
Response
---------------------------------------------------------------------

----------------------------------------------------------------------
Report of the First Referee -- BJ14193/Aikebaier
----------------------------------------------------------------------

The authors report in their paper the possibility to control the ferromagnetic coupling in FM/ISC/FM heterostructures by tuning the temperature below the SC critical one, showing that the system will favor a different magnetic alignment due to the anisotropic spin susceptibility. Overall, I find the results to be solid. However, the  analysis of the actual physical properties of the systems under analysis is lacking. The authors should account the existing experimental results for the materials physical limitations. In particular: 

The authors present in eq. 8 the critical exchange field for the breaking of the superconductive state, suggesting that a first or second order transition might appear depending on the azimuthal angle θ. However, when the angle is zero, as it is expected for CrI3 below its Curie temperature (45 K), this exchange critical current is expected to be much smaller than the exchange field predicted for a CrI3 monolayer (∼2 meV)[1]. Indeed, the critical temperature of NbSe2 monolayer is 1 K[2]. Therefore, the superconductive transition seems to disappear and the physics behind the computations would remain purely theoretical. The authors should thus provide better insights on the physical limitations of similar FM/ISC/FM heterostructures. 
------------------------------
OUR RESPONSE:

We thank the referee for bringing this point. The critical field of a monolayer NbSe2 encompasses two cases that we summarize below.

In the case of the exchange field in the monolayer NbSe2 induced by an external magnetic field, if the external field is perpendicular to the plane, the superconductivity is destroyed at a Pauli paramagnetic limit. If the external field is in-plane, a second order phase transition takes place at a critical field much larger than the Pauli paramagnetic limit.

In the case of the exchange field in the monolayer NbSe2 induced by a ferromagnetic insulator (FI), indeed, there could be some FI which induces a very weak exchange field that does not reach the Pauli paramagnetic limit. On the other hand, there could also be some other FI which could induce a large exchange field that much beyond the Pauli paramagnetic limit. If such a FI comes with strong out-of-plane anisotropy, so that the induced exchange field is always out-of-plane, the monolayer NbSe2 will remains in the normal state. 

In particular, in Sec.III we summarize the some basic properties of monolayer NbSe2, which are useful for the rest of the discussion. Our focus is not the type of the FI, nor the strength of the ferromagnetic exchange of the FI. Rather, we consider a situation that the FI induces an effective exchange field in the monolayer NbSe2, and study the magnetic coupling caused by the presence of strong Ising SOC. Hence, our choice for the FI is open. CrI3 could be one candidate, but other FI like CrBr3, or some other to be discovered FI could also be potential candidate for the structure we are considering. 
------------------------------

The physics of the known vdW insulator ferromagnets like CrI3 is tainted by a plethora of low energy excitations, as expected for a highly correlated system[1,3,4,5]. Since the authors develop a low energy model of the heterostructure, they should also account for the presence of similar collective modes, providing some insight on their influence on the theoretical results reported in their work.
------------------------------
OUR RESPONSE:
In this paper, we consider the net effect brought by the ferromagnetic insulator to the Ising superconductor is the induced exchange field in the monolayer NbSe2. The induced exchange field is described by the exchange field \vec J in Eq.(3). To the best of our knowledge, the correlation effects in the ferromagnetic insulators in such structures will not affect the induced exchange field in the superconductor. Hence it will not influence the theoretical results reported in our work. 

JL: short digression about magnons, say that we added a discussion to the paper and and that we included those citations
------------------------------

[1] https://doi.org/10.1103/PhysRevX.8.041028 

[2] https://doi.org/10.1038/s41467-017-00427-5 

[3] https://doi.org/10.1088/2053-1583/aba88f 

[4] https://doi.org/10.1038/s41467-018-07547-6 

[5] https://doi.org/10.21203/rs.3.rs-732107/v1

----------------------------------------------------------------------
Report of the Second Referee -- BJ14193/Aikebaier
----------------------------------------------------------------------

This paper discusses the effect of Ising superconductivity on the magnetic anisotropy of a ferromagnetic thin film placed next to the superconductor. The authors study a system composed of a single layer transition metal dichalcogenide (TMD) and ferromagnetic layers (e.g. CrI3). They find that the magnetization of the ferromagnetic layer(s) points along the film normal when the TMD becomes superconducting. The paper addresses a timely topic on Ising superconductivity. The results may be of interest to those in the field. However, I find the paper very difficult to read. Unless the authors improve the writing of the paper, I cannot recommend publication of this paper. 

First, there are many parameters that are not defined. The spin susceptibility (chi_s) suddenly appears in Eq. (7); there is no reference to the Appendix. Since this is an important parameter, I think the authors need to add more description when it first appears. The expression for chi_n is also missing. f_s and f_n appear in page 3 without any introduction. What is f_sn^h in Fig. 3(a)? What is T* in page 5? 
------------------------------
OUR RESPONSE:
We thank the referee for mentioning those points. We have now clarified those definitions raised in our text.
JL: lets try to make it more clear in the text

1) The spin susceptibility is indeed an important quantity in our paper. It appeared in Eq.(7) first, we now added related description and citation where it first appears, including Ref.(40) which leads to the definition of the spin susceptibility and related derivation in Appendix C. 
2) \chi_n first appear in Eq.(8), and the expression for \chi_n is given afterwards. Now we added more description after the expression.
3) We now introduced f_s and f_n with proper introduction before the expression for f_sn.
4) We now added the definition of f_sn^h in page 3. 
5) We now added the definition of T^* in page 5 where it first appears.
------------------------------

The captions to the figures contain too little information. What are the red and blue lines in Fig. 2(c)? Where is Hp in Fig. 3(a)? What does “with SOC“ mean in Fig. 3(c)? Does it mean lambda_soc is non-zero? If so, the number should be listed. What is exchange field 
strength “h” in Fig. 3(d)? 
------------------------------
OUR RESPONSE:
We thank the referee for this point, we have now included further information in the cpations of our figures. Below
we summarize the changes we included

1) We now added the related descriptions in the caption in Fig.2(c).
2) Fig.3(a) is plotted for an exchange field J=0.5H_p. The Y axis f_sn^h a^2 \Delta_0 is proportional J^2, namely, proportional to (0.5H_p)^2. 
3) The phrase "with SOC" means lambda_soc nonzero. We now added the modification by listing the values of lambda_soc.
4) As we have introduced in the text after Eq.(4), J is the exchange field strength “h”. The x axis of Fig. 3(d) is the exchange field strength. 
------------------------------

Since there are many parameters introduced throughout the paper, it is difficult to understand what parameters are varied and what parameters are fixed in the calculations, which are plotted in the figures. Can the authors specify the values of the parameters in the captions so that the readers can understand the condition? 
--------------------------------
OUR RESPONSE:
Fig.3:
(a) We added the fixed parameter \lambda_{soc} to the caption. 
(b) We added the fixed parameter J to the caption.
(c) We added the fixed parameter T and varying parameter J to the caption.
(d) We added the fixed parameter \lambda_{soc} to the caption. 
Fig.4: The varying parameters are the temperature T and the applied field H. The anisotropy constants are different for four panels as they are already indicated. The other parameters chi_s and J are the scales of the anisotropy constants. The choice of K_1 and K_2 are already written in the caption.  
--------------------------------

One of the main findings of the paper is the interlayer coupling term introduced in page 4, delta f_sn = - 1/2 chi_s J^2 (sin theta_1 + sin theta_2)^2. This term enters the magnetic free energy (Eq. (12)) and causes the superconducting state dependent magnetic hysteresis, as shown in Fig. 4. How did the authors arrive at this expression? 
--------------------------------
OUR RESPONSE:
In the case of a superconductor sandwiched between two ferromagnetic insulators, the vector of induced exchange field in Eq.(3) can be written as \vec{J}=J(sin\theta_1\cos\psi_1+sin\theta_2\cos\psi_2, sin\theta_1\sin\psi_1+sin\theta_2\sin\psi_2, cos\theta_1+\cos\theta_2). As the strength of the induced field J is determined unique, but the direction is determined by the coupling between two ferromagnetic layer. Diagonalizing the Hamiltonian yields the term containing (sin theta_1 + sin theta_2)^2. 
--------------------------------

What value of lambda_soc is used in Fig. 4? Since the chi_s highly depends on lambda_soc, shouldn’t its size matter? 
--------------------------------
OUR RESPONSE:
The set of value lambda_soc=20\Delta_0 is used in Fig.4. However, since \chi_s has similar temperature dependence, the effects shown in Fig.4 is generic and independent of lambda_soc. What is more important is the choice of K_1 and K_2. For lambda_soc=20\Delta_0, K_1=2K_2. We have added related description where we first refered to Fig.4.
-------------------------------

From the information provided in the Appendix, lambda_soc is fixed once the band parameters are given. Why then is lambda_soc varied in the plots? 
--------------------------------
OUR RESPONSE:
As we have shown in Eq.(A4), \lambda_{soc} depends on two tight-binding parameter t_0 and \phi_0. The tight-binding parameters are fitted first in the absence of SOC, and the splitting between energy bands are fitted by tuning phi_0. In the main text, the scale of the splitting is controlled by changing \lambda_{soc} by choosing different \phi_0. 
--------------------------------

I don’t quite understand how Eq. (3) is obtained. Can the authors provide a reference?
--------------------------------
OUR RESPONSE:
We added related references in the main text.
JL: add a short explanation in the response
---------------------------------

----------------------------------------------------------------------
Report of the Third Referee -- BJ14193/Aikebaier
----------------------------------------------------------------------

The authors studied the interplay between Ising superconductivity in NbSe2 and magnetism in CrI3 of a CrI3/NbSe2/CrI3 heterostructure, and proposed to control the magnetic alignment in CrI3 layers. The paper is interesting to some extent and can be considered for publication in PRB, if the following questions are addressed properly: 

1) In practice, the anisotropic energy of CrI3 is strong, and the proximity effect stemming from the interlayer van der Waals interaction is weak in general. Therefore, the authors should discuss whether their scheme works with experimentally feasible parameters. 
------------------------
OUR RESPONSE: 
The anisotropy energy of CrI3 or other monolayer ferromangets can be engineered by various means. So that the relation K_eff<\chi_s J^2/2 holds. Short comments are given after Eq.(10) with related references.
JL: mention the references explicitly here, and summarize what they found, for example
https://www.science.org/doi/10.1126/sciadv.abb9379
-----------------------

2) The authors claim to control the magnetism in the ferromagnetic layer, however, via tuning the temperature in the scheme (Fig1). Temperature is not a good control parameter for practical applications. So are there any other practical controlling parameters? In addition, one can easily control the magnetism in the magnets via applying an external magnetic field, so what is the advantage of the present scheme. In my opinion, this work is a theoretical investigation of the interplay between magnetism and superconductivity. 
------------------
OUR RESPONSE:
Indeed, one can also control the magnetism by applying an external magnetic field. By increasing the external field, the induced exchange field J is larger so that the relation K_eff<\chi_s J^2/2 is also achieved. However, the spin susceptibility \chi_s plays a less active role in such a scheme. Our aim is to study the interplay between magnetism and superconductivity. The coupling between two ferromagnetic layers is achieved through \chi_s. The advantage of the our present scheme is to make use of the unique temperature dependence of \chi_s to control the magnetic alignment of the system. 
------------------

3) The correction to the anisotropic energy in the magnet is contributed from the Ising superconductivity (third term in Eq. (11)). The key point here is the strong Ising spin-orbital coupling in the middle layer. I think this scheme also works for other types of 
materials whenever they have a strong spin-orbital coupling, such as monolayer semiconductor MoS2. If so, the authors would generalize their scheme greatly. I would like the authors to comment on this point. 
--------------------------
OUR RESPONSE:
For the generalization of our scheme is depends heavily on whether the spin susceptibility is anisotropic. This is indeed determined by the strong Ising spin-orbit coupling in the middle layer. Ising superconductivity is also found in monolayer gated MoS2. Therefore, as we have concluded in the main text, the phenomenology we presented can be generalized other monolayer Ising superconductors. We would like to note however that MoS2 is not a superconductor,
and reaching a superconducting state requires adding substantial electronic doping.
--------------------------

4) The spin-orbital coupling is only prominent around K points, therefore, is it more convenient via adopting a k.p Hamiltonian around these points? 
--------------------------
OUR RESPONSE:
We have considered k.p model when solving the spin susceptibility at zero temperature in Eq.(C5). However, the momentum dependence of the integrand is rather complicated. Although the k.p model works for solving Eq.(C5) for weak SOC, the integrand requires more information for materials with strong Ising SOC as in our case. A fully numerical treatment is performed for solving Eq.(C5). 

JL: add that with the TB we capture the effects of any type of electronic warping
-------------------------

5) Since the authors consider a van de Waals heterostructure here, which has a lattice mismatch, and moire patterns usually forms (Phys. Rev. Appl. 12, 024031 (2019)). I would like the author to comment on this effect on their results.
------------------------
OUR RESPONSE:
The moire patterns affect the band strucure of the middle layer. Especially the splitting around the K points. Hence, the moire patterns may affect the magnetic alignment of the structure we are considering. However, this effect could be complicated, in terms of interlayer coupling and moiré periodicity. We addressed such issues in the manuscript. 

JL: say again here what we stated about it in the manuscript

Add citations (aim at 10-15)
------------------------
